Hysteresis and stepwise structure in MR curves of granular superconducting ruthenocuprates RuSr$_2$(Gd$_{1.5}$Ce$_{0.5})$Cu$_2$O$_{10-\delta}$}

Granular superconductivity effects in a polycrystalline sample of ruthenocuprate RuSr$_2$(Gd$_{1.5}$Ce$_{0.5})$Cu$_2$O$_{10-\delta}$ are studied. The main attention has been devoted to manifestation of these effects in current and magnetic-field dependences of resistive transition to superconducting state. It is found that current dependences of differential resistance taken at different temperatures intersect strictly at two definite values of current demonstrating crossing point effect. This phenomenon has been explained taking into account inhomogeneous state of intergrain medium which can be considered as a two-component system. The particular attention has been given to magnetoresistance (MR) hysteresis in mixed state of this inhomogeneous system and to influence of applied current and temperature on this phenomenon. Two types of hysteresis (clockwise and anticlockwise) have been found with transition from clockwise to anticlockwise hysteresis with increasing temperature. Stepwise structure in MR hysteretic curves has been observed in low-field range. Possible reasons of the change in hysteresis behavior with increasing temperature and appearance of the stepwise structure in MR curves are discussed taking into consideration inhomogeneous state of the granular superconductor studied.

==> title_abstact.txt <==
Hysteresis and stepwise  structure in MR curves of
granular superconducting ruthenocuprates
RuSr$_2$(Gd$_{1.5}$Ce$_{0.5})$Cu$_2$O$_{10-\delta}$}

B. I. Belevtsev, E. Yu. Beliayev,D. G. Naugle, K. D. D. Rathnayaka 
Ukraine}



Granular superconductivity effects in a polycrystalline sample of
ruthenocuprate RuSr$_2$(Gd$_{1.5}$Ce$_{0.5})$Cu$_2$O$_{10-\delta}$
are studied. The main attention has been devoted to manifestation
of these effects in current and magnetic-field dependences of
resistive transition to superconducting state. It is found that
current dependences of differential resistance taken at different
temperatures intersect strictly at two definite values of current
demonstrating crossing point effect. This phenomenon has been
explained taking into account inhomogeneous state of intergrain
medium which can be considered as a two-component system. The
particular attention has been given to magnetoresistance (MR)
hysteresis in mixed state of this inhomogeneous system and to
influence of applied current and temperature on this phenomenon.
Two types of hysteresis (clockwise and anticlockwise) have been
found with transition from clockwise to anticlockwise hysteresis
with increasing temperature. Stepwise  structure in MR hysteretic
curves has been observed in low-field range. Possible reasons of
the change in hysteresis behavior with increasing temperature and
appearance of the stepwise structure in MR curves are discussed
taking into consideration inhomogeneous state of the granular
superconductor studied.

